Domain Adaptation on Semantic Segmentation with Separate Affine Transformation in Batch Normalization

In recent years, unsupervised domain adaptation (UDA) for semantic segmentation has brought many researchers'attention. Many of them take an approach to design a complex system so as to better align the gap between source and target domain. Instead, we focus on the very basic structure of the deep neural network, Batch Normalization, and propose to replace the Sharing Affine Transformation with our proposed Separate Affine Transformation (SEAT). The proposed SEAT is simple, easily implemented and easy to integrate into existing adversarial learning based UDA methods. Also, to further improve the adaptation quality, we introduce multi level adaptation by adding the lower-level features to the higher-level ones before feeding them to the discriminator, without adding extra discriminator like others. Experiments show that the proposed methods is less complex without losing performance accuracy when compared with other UDA methods.

==> csv/miou.csv <==
epoch,SEAT,layer4-4,layer3-4,layer2-4,layer1-4
1,38.09,39.15,39.35,39.27,38.72
2,41.32,44.73,45.23,44.42,42.6
3,41.52,44.29,44.59,44.32,43.45
4,40.83,45.32,45.05,45.06,42.29
5,41.26,44.64,45.51,45.65,44.56
6,40.49,45.3,45.42,45.15,44.21
7,43.05,44.47,44.44,44.39,43.15
8,41.74,43.39,43.43,43.2,41.63
9,43.87,43.37,43.12,42.78,41.23
10,43.68,42.92,42.69,43.18,42.28
11,43.35,43.43,43.46,43.58,42.12
12,44.58,41.78,40.91,39.98,38.82
13,43.93,42.71,42.58,42.55,41.11
14,45.26,42.58,42.47,42.44,40.21
15,44.55,42.06,41.68,42.02,39.92
16,43.83,43.04,43.22,43.38,42.06
17,44.01,41.47,41.49,41.64,40.19
18,44.27,42.52,42.25,42.24,39.77
19,44.92,42.35,41.96,41.89,39.25
20,44.21,41.41,40.61,40.32,38.55
21,44.89,41.22,40.75,41.08,39.6
22,44.45,42.19,41.75,42.0,40.65
23,44.9,42.62,42.73,42.51,41.51
24,43.62,41.92,41.46,41.52,39.66
25,45.23,41.76,41.38,41.48,39.3
26,45.23,41.8,41.03,40.99,39.0
27,44.99,41.79,41.16,41.14,38.58
28,44.2,42.0,41.65,41.59,40.1
29,44.96,41.77,41.13,40.99,38.04
30,44.51,41.46,40.46,40.4,38.94
31,44.43,41.28,40.63,40.46,37.61
32,44.71,41.88,40.93,41.05,38.45
33,45.03,42.39,42.15,41.89,40.01
34,44.84,42.08,41.11,40.44,38.68
35,44.85,41.78,41.18,40.93,37.65
36,44.48,42.37,41.89,42.15,40.84
37,44.65,42.06,41.21,41.44,40.2
38,44.96,42.7,41.75,41.84,40.34
39,45.56,42.88,41.93,41.86,39.62
40,44.8,43.17,42.34,41.96,39.11
41,45.65,42.77,41.99,41.98,39.03
42,45.28,42.73,42.41,42.37,40.49
43,46.13,43.04,42.24,41.85,39.27
44,46.27,43.17,42.34,41.96,38.66
45,46.15,42.49,41.89,42.23,41.77
46,45.76,43.09,42.29,42.38,40.68
47,45.28,43.7,42.75,42.68,41.14
48,45.96,43.84,42.85,42.85,40.59
49,46.13,43.37,42.49,42.62,41.19
50,45.87,43.78,42.93,42.9,39.75
51,46.4,43.96,43.32,43.05,41.51
52,46.07,43.63,42.67,42.64,39.62
53,45.79,43.88,42.85,42.76,39.31
54,46.13,43.62,43.06,43.08,40.65
55,46.06,44.09,42.91,42.99,40.36
56,45.92,42.03,43.28,43.21,42.02
57,46.29,43.91,43.26,43.09,41.34
58,45.67,43.61,43.47,42.58,42.29
59,46.46,42.88,42.86,42.52,41.06
60,45.8,45.11,44.86,44.72,42.17


==> csv/miou_GTA5_2_CityScapes.csv <==
epoch,separate,joint,layer4-4,layer3-4,layer2-4,layer1-4,all layers,layer3-3
1,32.85,30.69,32.84,34.38,33.68,33.76,28.59,34.39
2,37.46,35.56,38.11,38.51,37.7,38.04,33.01,38.08
3,37.66,35.41,38.45,38.21,37.59,37.68,33.01,37.52
4,37.72,33.29,38.58,38.77,37.8,37.96,30.02,37.75
5,37.54,36.76,38.48,38.6,37.41,37.6,34.66,37.78
6,37.68,36.51,38.65,39.24,38.63,38.65,34.29,38.29
7,39.39,39.75,40.46,41.1,40.09,40.06,38.41,40.31
8,38.93,38.76,40.08,40.37,39.96,39.42,36.17,39.26
9,39.24,37.06,40.5,39.84,38.35,38.44,34.32,38.6
10,40.44,38.14,41.5,41.81,40.91,41.04,36.09,40.69
11,38.41,36.54,40.02,39.91,39.03,39.14,35.0,38.34
12,39.2,38.16,40.81,41.36,40.35,40.73,36.41,39.7
13,40.5,38.89,41.5,41.41,40.37,40.33,36.98,40.43
14,40.54,39.77,41.45,41.3,40.39,40.2,35.82,40.44
15,40.44,36.99,41.38,41.12,40.14,40.14,35.0,40.15
16,40.6,39.07,41.55,41.68,40.73,40.76,36.41,40.69
17,40.26,38.03,41.34,41.38,40.52,40.14,35.22,40.41
18,40.34,37.41,41.49,41.43,40.43,40.09,35.03,40.53
19,40.18,39.2,41.59,41.63,40.77,40.49,35.89,40.16
20,40.12,38.96,41.55,41.9,40.84,40.66,36.98,40.32
21,40.62,39.49,41.69,42.02,41.28,40.89,36.29,40.94
22,40.56,38.1,41.35,41.29,40.29,40.28,36.21,40.27
23,40.7,40.37,41.65,41.74,40.48,40.48,38.44,40.82
24,40.92,39.82,41.85,42.15,41.39,41.14,37.24,41.27
25,40.64,39.04,41.97,42.32,41.72,41.57,37.41,41.03
26,40.14,39.76,41.76,41.77,40.71,40.43,37.68,40.11
27,40.31,39.69,41.72,41.91,41.05,40.82,37.93,40.53
28,40.5,39.72,41.44,41.72,40.88,40.77,37.59,40.72
29,40.73,40.03,42.03,41.91,40.94,40.38,37.55,40.58
30,40.99,39.46,41.98,42.01,41.12,40.59,37.29,41.07


==> csv/miou_SEAT_CAT_FDA.csv <==
epoch,SEAT,layer4-4,layer3-4,layer2-4,layer1-4
1,31.34,31.6,32.58,29.28,28.93
2,36.5,40.8,40.07,38.84,38.72
3,37.95,40.49,40.52,39.47,39.74
4,38.52,41.73,41.79,40.83,40.95
5,38.86,41.1,40.34,39.74,39.84
6,39.43,41.92,42.13,40.84,41.34
7,41.01,41.38,40.82,39.87,41.17
8,40.18,42.21,41.75,40.55,41.41
9,40.61,41.83,40.67,39.97,41.35
10,40.58,41.69,40.9,40.49,40.65
11,40.27,41.87,41.31,40.57,40.98
12,41.6,37.03,37.62,35.38,33.7
13,40.77,42.47,42.28,41.5,42.15
14,42.03,43.2,42.68,41.68,42.43
15,40.95,41.72,40.98,40.85,41.64
16,41.82,42.13,41.8,41.32,40.92
17,41.47,42.72,41.64,40.89,40.97
18,41.51,43.4,42.47,41.7,42.46
19,41.47,42.32,41.15,40.69,41.64
20,42.17,42.95,41.92,41.57,41.83
21,42.94,42.71,42.28,42.04,42.57
22,41.53,43.05,42.22,41.75,41.94
23,41.84,38.64,37.6,36.92,35.65
24,42.34,42.82,42.33,41.7,42.22
25,42.89,39.11,38.82,36.56,36.28
26,41.77,39.45,39.12,37.54,37.59
27,42.49,39.82,39.8,38.28,39.28
28,42.62,41.71,41.25,39.99,40.22
29,42.6,40.4,40.22,39.57,38.83
30,42.76,40.93,40.33,39.69,39.13


==> csv/miou_SEAT_CAT_S2C.csv <==
epoch,SEAT,layer4-4,layer3-4,layer2-4,layer1-4
1.0,39.22,39.59,39.8,39.62,36.45
2.0,40.14,44.58,44.94,43.34,39.92
3.0,41.61,44.38,45.11,43.21,42.64
4.0,41.92,45.44,45.3,44.52,41.09
5.0,42.46,45.41,46.15,45.21,44.01
6.0,41.98,45.62,46.01,44.55,42.7
7.0,44.27,45.87,46.15,45.4,43.69
8.0,43.18,45.5,45.62,44.56,42.94
9.0,45.29,45.81,45.65,43.92,42.86
10.0,44.97,45.45,45.82,45.16,43.82
11.0,44.77,45.19,45.47,44.01,42.87
12.0,44.99,39.28,39.24,37.48,34.65
13.0,45.52,44.79,44.83,43.32,42.3
14.0,46.46,45.33,45.65,44.9,43.14
15.0,46.51,44.61,44.16,43.79,42.27
16.0,46.2,44.13,44.02,43.28,42.23
17.0,46.02,43.42,43.39,42.23,41.19
18.0,46.4,43.73,44.03,43.51,42.22
19.0,46.12,43.56,43.66,43.11,41.39
20.0,46.0,42.89,42.59,42.07,40.37
21.0,46.82,42.17,41.74,41.02,39.37
22.0,46.32,42.63,42.88,42.15,41.23
23.0,45.55,41.33,41.77,41.08,39.47
24.0,45.13,42.65,42.38,41.2,40.15
25.0,45.73,43.51,43.12,41.85,40.98
26.0,45.64,42.75,42.37,41.7,40.1
27.0,45.92,43.17,42.88,41.96,40.4
28.0,44.58,43.81,43.81,42.78,42.21
29.0,45.7,44.13,43.71,42.77,41.77
30.0,45.33,44.12,43.65,42.9,42.09
31.0,46.61,43.84,42.95,41.61,39.76
32.0,45.61,43.97,43.39,42.06,40.95
33.0,46.57,44.45,44.74,43.85,42.87
34.0,46.21,41.5,40.93,38.32,35.9
35.0,46.98,44.07,43.35,42.46,40.96
36.0,46.57,44.01,43.83,43.01,42.16
37.0,46.56,43.3,42.73,42.07,41.58
38.0,46.93,43.62,43.33,42.72,41.43
39.0,46.96,43.24,42.91,42.54,40.94
40.0,46.99,43.45,43.06,42.44,40.65
41.0,47.31,42.86,42.76,42.13,40.43
42.0,46.56,42.4,42.02,41.3,40.02
43.0,46.72,42.45,41.81,40.51,39.11
44.0,47.01,42.47,41.7,40.52,38.98
45.0,46.94,42.72,44.21,44.33,43.37
46.0,46.6,42.09,41.56,40.48,39.58
47.0,45.84,42.54,42.19,41.49,40.39
48.0,46.44,42.64,42.15,41.39,40.01
49.0,46.75,42.57,41.97,41.29,40.11
50.0,46.65,42.69,41.94,41.13,39.46
51.0,46.74,42.43,42.4,41.41,40.14
52.0,46.61,42.39,42.03,41.52,39.75
53.0,46.58,42.8,42.08,40.94,39.14
54.0,46.86,42.74,42.29,41.6,40.54
55.0,46.2,42.67,42.46,41.64,40.14
56.0,46.16,42.87,44.44,43.69,41.27
57.0,47.03,42.6,42.45,41.19,40.09
58.0,46.56,44.14,43.85,41.62,39.94
59.0,46.75,43.33,43.79,41.9,39.21
60.0,46.34,45.37,45.25,44.59,41.47


==> csv/miou_SEAT_IT_GTA5.csv <==
epoch,SEAT,layer4-4,layer3-4,layer2-4,layer1-4
1,39.22,39.7,40.16,40.27,40.25
2,44.87,45.04,44.8,44.55,44.2
3,43.35,44.12,43.56,43.03,42.36
4,44.11,44.51,44.19,43.88,43.82
5,44.31,44.56,44.13,43.73,43.1
6,45.17,45.41,44.94,44.72,44.14
7,43.8,44.44,44.46,44.23,43.47
8,44.58,45.17,45.23,45.15,44.6
9,43.56,43.9,43.57,43.13,42.52
10,43.54,44.45,44.11,44.08,43.72
11,43.56,44.17,44.01,43.98,43.44
12,41.65,41.69,42.16,42.12,42.31
13,43.48,44.64,44.61,44.57,44.15
14,44.81,45.4,45.17,45.04,44.55
15,43.31,43.46,43.14,42.92,42.63
16,43.16,44.09,43.59,43.3,42.82
17,43.83,44.83,44.54,44.23,43.72
18,44.85,45.3,45.49,45.26,44.71
19,43.77,44.59,44.35,44.27,43.64
20,44.28,45.0,44.82,44.72,44.47
21,44.5,45.03,44.63,44.23,43.47
22,44.44,45.1,44.66,44.56,44.06
23,42.77,43.11,42.88,42.79,42.6
24,44.23,44.96,44.91,44.68,44.17
25,43.01,43.42,43.42,43.19,42.98
26,42.62,43.01,42.83,42.29,42.41
27,43.31,43.61,43.6,43.36,43.41
28,43.18,42.96,42.68,42.23,42.41
29,43.04,43.28,43.08,42.83,42.62
30,42.65,42.92,42.49,42.25,41.57


==> csv/miou_SEAT_cat.csv <==
epoch,SEAT,layer4-4,layer3-4,layer2-4,layer1-4
1,33.58,33.55,34.22,32.28,32.64
2,37.81,41.67,41.21,40.82,40.85
3,38.82,40.31,39.59,39.46,39.75
4,38.87,40.45,40.43,39.8,40.59
5,38.95,41.45,40.65,40.68,40.75
6,39.98,42.01,41.6,41.32,41.53
7,40.88,41.55,40.4,40.64,40.92
8,40.49,42.25,41.6,41.28,41.78
9,40.68,42.28,41.17,41.05,41.26
10,41.29,41.52,40.39,40.57,40.34
11,40.14,41.94,40.84,41.02,41.28
12,40.51,37.37,38.06,36.95,37.33
13,41.15,42.69,41.67,41.55,41.38
14,42.02,42.96,42.28,42.04,42.17
15,41.37,42.34,41.7,41.83,41.98
16,41.95,42.33,41.67,41.68,42.02
17,41.95,42.77,41.8,41.82,42.03
18,41.37,43.18,42.54,42.38,42.56
19,41.46,42.66,41.29,41.36,41.7
20,41.82,42.87,41.83,41.59,41.55
21,42.46,42.91,42.06,42.15,42.35
22,42.15,43.34,42.18,42.14,41.93
23,42.15,39.51,38.11,38.26,38.49
24,42.4,42.86,42.15,42.07,42.03
25,42.91,39.23,37.68,37.52,38.1
26,41.9,38.99,38.97,38.19,38.89
27,42.11,39.82,39.84,39.54,39.86
28,42.35,40.62,40.76,40.24,40.56
29,42.61,40.72,39.7,40.09,39.51
30,42.61,40.79,40.2,39.89,40.32


==> csv/miou_SYNTHIA_2_CityScapes_13.csv <==
epoch,separate,joint,layer4-4,layer3-4,layer2-4,layer1-4,all layers
1,40.11,36.52,40.06,40.9,39.92,34.92,30.43
2,39.4,38.12,39.39,40.08,38.34,36.03,32.4
3,40.27,37.53,40.97,41.93,39.85,37.17,36.14
4,41.57,38.37,41.81,42.45,40.08,37.74,35.55
5,40.13,40.08,41.11,42.1,40.11,36.14,32.75
6,41.27,40.25,42.19,43.07,42.06,38.16,35.01
7,41.69,38.95,41.82,42.84,40.39,37.69,35.68
8,42.48,39.93,43.49,44.26,42.72,38.95,35.05
9,42.02,40.5,43.18,44.66,43.09,40.92,37.49
10,43.08,39.12,44.33,45.72,43.87,41.62,40.42
11,42.35,41.51,43.12,44.53,43.93,40.7,37.38
12,41.83,44.05,42.79,45.1,43.34,41.37,37.94
13,43.99,42.2,45.12,46.87,46.43,43.32,38.12
14,43.44,41.66,44.8,46.54,45.36,42.23,37.95
15,44.26,41.34,44.77,46.15,44.94,42.03,38.46
16,44.46,42.59,45.13,46.73,46.09,43.58,39.34
17,44.72,42.96,45.42,47.05,46.03,44.67,40.45
18,45.22,43.3,46.23,47.43,46.91,45.55,40.87
19,44.06,44.36,44.82,46.82,45.89,44.4,40.83
20,45.38,44.57,46.25,47.7,46.79,44.0,39.09
21,45.4,44.15,46.06,47.32,46.27,44.48,40.55
22,45.74,43.46,46.34,47.85,47.57,45.47,40.87
23,44.87,44.83,45.52,47.86,47.31,45.09,39.8
24,45.14,44.88,46.14,47.68,46.65,43.59,38.68
25,45.35,43.84,45.94,47.57,46.71,45.4,40.93
26,45.55,44.09,46.52,48.03,47.48,45.42,39.97
27,45.56,45.05,46.39,48.18,47.54,45.18,40.92
28,44.71,43.84,45.44,47.72,47.18,44.83,39.29
29,45.89,44.41,46.46,47.81,47.08,45.04,40.27
30,45.68,43.54,46.36,47.83,46.58,44.89,40.29

